Iterative Qubits Management for Quantum Index Searching in a Hybrid System

Recent advances in quantum computing systems attract tremendous attention. Commercial companies, such as IBM, Amazon, and IonQ, have started to provide access to noisy intermediate-scale quantum computers. Researchers and entrepreneurs attempt to deploy their applications that aim to achieve a quantum speedup. Grover's algorithm and quantum phase estimation are the foundations of many applications with the potential for such a speedup. While these algorithms, in theory, obtain marvelous performance, deploying them on existing quantum devices is a challenging task. For example, quantum phase estimation requires extra qubits and a large number of controlled operations, which are impractical due to low-qubit and noisy hardware. To fully utilize the limited onboard qubits, we propose IQuCS, which aims at index searching and counting in a quantum-classical hybrid system. IQuCS is based on Grover's algorithm. From the problem size perspective, it analyzes results and tries to filter out unlikely data points iteratively. A reduced data set is fed to the quantum computer in the next iteration. With a reduction in the problem size, IQuCS requires fewer qubits iteratively, which provides the potential for a shared computing environment. We implement IQuCS with Qiskit and conduct intensive experiments. The results demonstrate that it reduces qubits consumption by up to 66.2%.

==> figures/10-3/10-3README.txt <==
3 rounds (shots=2014)

iteration=1,2,1
# of qubits for index: 4,2,2
points after filter: 4,3,3

###########################################

original Grover

iter=4: find 3 solns
iter=7 (optimal): find 3 solns

==> figures/100-20/100-20README.txt <==
6 rounds
iteration=1,2,1,2,1,2
# of qubits for index: 7,7,6,5,5,5
points after filter: 65,33,26,22,17,17

###########################################

original Grover

iter=9: find 20 solns
iter=22 (optimal): find 20 solns


###########################################
MISSING VALUE

FP：'000000000000': 0.0006406149903907751

FN： 
'000101011010'， '000111011010'， '001001011010'，'001011011010'


==> figures/100-30/100-30README.txt <==
3 rounds
iteration=1,2,1
# of qubits for index: 7,6,5
points after filter: 68,26,26

###########################################

original Grover

iter=4: find 30 solns
iter=18 (optimal): find 30 solns

==> figures/100-40/100-40README.txt <==
4 rounds
iteration=1,2,1,2
# of qubits for index: 7,7,6,6
points after filter: 85,50,40,40

###########################################

original Grover

iter=6: find 41 solns
iter=15 (optimal): find 40 solns

==> figures/100-40/README.txt <==
4 rounds
iteration=1,2,1,2
# of qubits for index: 7,7,6,6
points after filter: 85,50,40,40

###########################################
original Grover
iter=6: find 41 solns
iter=15 (optimal): find 40 solns

==> figures/100-50/100-50README.txt <==
4 rounds
iteration=1,2,1,2
# of qubits for index: 7,7,6,6
points after filter: 84,87,50,50

###########################################

original Grover

iter=6: find 50 solns
iter=14 (optimal): find 51 solns
